Distance to the discriminant

We will study algebraic hyper-surfaces on the real unit sphere $\mathcal S^{n-1}$ given by an homogeneous polynomial of degree d in n variables with the view point, rarely exploited, of Euclidian geometry using Bombieri's scalar product and norm. This view point is mostly present in works about the topology of random hyper-surfaces \cite{ShubSmale93, GayetWelschinger14}. Our first result (lemma \ref{distgen} page \pageref{distgen}) is a formula for the distance $\dist(P,\Delta)$ of a polynomial to the {\em real discriminant} $\Delta$, i.e. the set of polynomials with a real singularity on the sphere. This formula is given for any distance coming from a scalar product on the vector space of polynomials. Then, we concentrate on Bombieri scalar product and its remarkable properties. For instance we establish a combinatoric formula for the scalar product of two products of linear-forms (lemma \ref{scalarlinear} page \pageref{scalarlinear}) which allows to give a (new ?) proof of the invariance of Bombieri's norm by composition with the orthogonal group. These properties yield a simple formula for the distance in theorem \ref{bombineqdist} page \pageref{bombineqdist} from which we deduce the following inequality: $$\dist(P, \Delta) \leq \min_{x \hbox{ critical point of } P \hbox{ on } \mathcal S^{n-1}} |P(x)|$$ The definition \ref{maindef} page \pageref{maindef} classifies in two categories the ways to make a polynomial singular to realise the distance to the discriminant. Then, we show, in theorem \ref{extremal} page \pageref{extremal}, that one of the category is forbidden in the case of an {\em extremal} hyper-surfaces (i.e. with maximal Betti numbers). This implies as a corollary \ref{bombeqdistbis} (page \pageref{bombeqdistbis}) that the above inequality becomes an equality is that case. The main result in this paper concerns extremal hyper-surfaces $P=0$ that maximise the distance to the discriminant (with $\|P\| = 1$). They are very remarkable objects which enjoy properties similar to those of quadratic forms: they are linear combination of powers of linear forms $x \mapsto \langle x | u_i \rangle^d$ where the vectors $u_i$ are the critical points of $P$ on $\mathcal S^{n-1}$ corresponding to the least positive critical value of $|P|$. This is corollary \ref{comblinbis} page \pageref{comblinbis} of a similar theorem \ref{comblin} page \pageref{comblin} for all algebraic hyper-surfaces. The next section is devoted to homogeneous polynomials in $2$ variables. We prove that a polynomial of degree $d$ with $2d$ regularly spaced roots on the unit circle is a local maximum of the distance to the discriminant among polynomials with the same norm and number of roots. We conjecture that it is a global maximum and that the polynomial of degree $d$ with $2r$ regularly spaced roots on the unit circle is also a similar global maximum when $d < r \leq 2d$. This claim is supported by the fact that we were able to prove the consequence of this together with corollary \ref{comblinbis} which yields to interesting trigonometric identities that we could not find somewhere else (proposition \ref{trigo} page \pageref{trigo}). We also obtain metric information about algebraic hyper-surfaces. First, in the case of extremal hyper-surface, we give an upper bound (theorem \ref{bandwidth} page \pageref{bandwidth}) on the length of an integral curve of the gradient of $P$ in the band where $|P|$ is less that the least positive critical value of $|P|$. Then, a general lower bound on the size and distance between the connected components of the zero locus of $P$ (corollary \ref{sphereinside} and theorem \ref{distancebetween}). The last section will present experimental results among which are five extremal sextic curves far from the discriminant. These are obtained by very long running numerical optimisation (many months) some of which are not terminated.

==> Discriminant/discriminant.txt <==
DISTANCE TO THE DISCRIMINANT

C. RAFFALLI

Abstract. We will study algebraic hyper-surfaces on the real unit sphere
S^{n−1} given by an homogeneous polynomial of degree d in n variables with
the view point, rarely exploited, of Euclidian geometry using Bombieri’s scalar
product and norm. This view point is mostly present in work about the topol-
ogy of random hyper-surfaces [4, 3].
Our ﬁrst result (lemma 2.2 page 4) is a formula for the distance dist(P , ∆)
of a polynomial to the real discriminant ∆, i.e. the set of polynomials with a
real singularity on the sphere. This formula is given for any distance coming
from a scalar product on the vector space of polynomials.
Then, we concentrate on Bombieri scalar product and its remarkable prop-
erties. For instance we establish a combinatoric formula for the scalar product
of two products of linear-forms (lemma 3.2 page 5) which allows to give a
(new ?) proof of the invariance of Bombieri’s norm by composition with the
orthogonal group. These properties yield a simple formula for the distance in
theorem 4.3 page 9 from which we deduce the following inequality:
dist(P , ∆) ≤ min_{x critical point of P on S^{n−1}} |P (x)|


The deﬁnition 4.2 page 8 classiﬁes in two categories the ways to make a
polynomial singular to realise the distance to the discriminant. Then, we show,
in theorem 5.3 page 15, that one of the category is forbidden in the case of an
extremal hyper-surfaces (i.e. with maximal Betti numbers). This imples as a
corollary 5.4 (page 19) that the above inequality becomes an equality is that
case.
The main result in this paper concerns extremal hyper-surfaces P = 0
that maximize the distance to the discriminant (with ||P|| = 1). They are
very remarkable ob jects which enjoy properties similar to those of quadratic
forms: they are linear combination of power of linear forms x → <x|u_i>^d where
the vector u_i are the critical points of P on S^{n−1} corresponding to the least
positive critical value of |P|. This is corollary 6.2 page 21 of a similar theorem
6.1 page 20 for all algebraic hyper-surfaces.
We also obtain metric information about algebraic hyper-surfaces. First, in
the case of extremal hyper-surface, we give an upper bound (theorem 7.3 page
22) on the length of an integral curve of the gradient of P in the band where
|P| is less that the least positive critical value of |P|. Then, a general lower
bound on the size and distance between the connected components (corollary
8.1 and theorem 8.2).
The last section will present experimental results among which are ﬁve
extremal sextic curves far from the discriminant. These are obtained by ver
long running numerical optimisation (many months).


==> discriminant.txt <==
DISTANCE TO THE DISCRIMINANT

C. RAFFALLI

Abstract. We will study algebraic hyper-surfaces on the real unit sphere
S^{n−1} given by an homogeneous polynomial of degree d in n variables with
the view point, rarely exploited, of Euclidian geometry using Bombieri’s scalar
product and norm. This view point is mostly present in work about the topol-
ogy of random hyper-surfaces [4, 3].
Our ﬁrst result (lemma 2.2 page 4) is a formula for the distance dist(P , ∆)
of a polynomial to the real discriminant ∆, i.e. the set of polynomials with a
real singularity on the sphere. This formula is given for any distance coming
from a scalar product on the vector space of polynomials.
Then, we concentrate on Bombieri scalar product and its remarkable prop-
erties. For instance we establish a combinatoric formula for the scalar product
of two products of linear-forms (lemma 3.2 page 5) which allows to give a
(new ?) proof of the invariance of Bombieri’s norm by composition with the
orthogonal group. These properties yield a simple formula for the distance in
theorem 4.3 page 9 from which we deduce the following inequality:
dist(P , ∆) ≤ min_{x critical point of P on S^{n−1}} |P (x)|


The deﬁnition 4.2 page 8 classiﬁes in two categories the ways to make a
polynomial singular to realise the distance to the discriminant. Then, we show,
in theorem 5.3 page 15, that one of the category is forbidden in the case of an
extremal hyper-surfaces (i.e. with maximal Betti numbers). This imples as a
corollary 5.4 (page 19) that the above inequality becomes an equality is that
case.
The main result in this paper concerns extremal hyper-surfaces P = 0
that maximize the distance to the discriminant (with ||P|| = 1). They are
very remarkable ob jects which enjoy properties similar to those of quadratic
forms: they are linear combination of power of linear forms x → <x|u_i>^d where
the vector u_i are the critical points of P on S^{n−1} corresponding to the least
positive critical value of |P|. This is corollary 6.2 page 21 of a similar theorem
6.1 page 20 for all algebraic hyper-surfaces.
We also obtain metric information about algebraic hyper-surfaces. First, in
the case of extremal hyper-surface, we give an upper bound (theorem 7.3 page
22) on the length of an integral curve of the gradient of P in the band where
|P| is less that the least positive critical value of |P|. Then, a general lower
bound on the size and distance between the connected components (corollary
8.1 and theorem 8.2).
The last section will present experimental results among which are ﬁve
extremal sextic curves far from the discriminant. These are obtained by ver
long running numerical optimisation (many months).

